On the Applicability of Safety Nets: A Safety-By-Design Solution for Certifying Neural Networks

The integration of Artificial Intelligence (AI) in safety-critical aviation systems presents significant challenges for certification and deployment. Aviation, often regarded as the safest form of transportation, relies on numerous safety-critical systems. For future safety-critical AI-based systems, EASA requires a Safety-by-Design approach, which can be achieved by using Safety Nets that combine neural network compression with lookup tables to ensure 100 % correct runtime behavior across the discretized operational design domain. Although Safety Nets have been studied, no comprehensive study of their performance characteristics and system design trade-offs has been conducted. This work presents the first systematic analysis of the trade-off between neural network and lookup table size in Safety Nets. By systematically comparing neural networks with diverse architectures, this study identifies optimal design parameters that minimize overall storage and memory requirements while maintaining certification compliance. Results demonstrate that architectures with 3 to 5 hidden layers, each with approximately 50 to 100 nodes, combined with one-hot encoding, achieve the best balance. In these configurations, neural networks accurately represent at least 97 % of the data, while compact lookup tables handle the remaining errors. The resulting Safety Nets reduce the system size by almost three orders of magnitude, fitting within the memory budget of current avionics hardware while guaranteeing 100 % correct outputs across the entire discretized input space, as required by EASA guidelines. This work provides the first-ever open-source implementation of Safety Nets for HCAS and VCAS with replicable results, demonstrating a practical pathway toward certifiable AI-based systems in aviation and establishing Safety Nets as a viable Safety-by-Design solution for safety-critical applications.

==> data/data_HCAS_GELU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.1226948245092207,3.2811570493753717,0.9439888388430927,0.7845032718619869,0.6690261218314874,0.4475959516928802,1.61301496067458,0.27496271701160535,2.2820410825060673,-0.394063404819882,2.951067204337555,-1.0630895266513694,3.6200933261690422,-1.7321156484828566,4.2891194480005295,-2.401141770314344,4.958145569832017,-3.0701678921458315
50,0.0557703747769185,14.578375966686497,1.2982812101640178,0.633923259964307,2.168769605574736,4.703561602064796,3.4670508157387534,-0.8704883954107181,5.63582042131349,-3.0392580009854537,7.804590026888225,-5.208027606560189,9.97335963246296,-7.3767972121349255,12.142129238037697,-9.545566817709663,14.310898843612431,-11.714336423284397
100,0.05391136228435455,55.558447352766215,7.380509758930344,0.5446906603212374,15.215506417979238,231.51163555556738,22.596016176909583,-7.834996659048894,37.81152259488882,-23.050503077028132,53.027029012868056,-38.26600949500737,68.2425354308473,-53.48151591298661,83.45804184882654,-68.69702233096585,98.67354826680577,-83.91252874894508
150,0.15058001189767997,57.19066032123736,14.84023115492479,0.6525133848899465,22.879014564818036,523.4493074571558,37.71924571974283,-8.038783409893245,60.598260284560865,-30.91779797471128,83.4772748493789,-53.79681253952931,106.35628941419694,-76.67582710434735,129.23530397901496,-99.55484166916538,152.114318543833,-122.43385623398342
200,0.10224568709101725,55.62723081499108,12.300280091215551,0.6460068411659727,20.980245524751908,440.17070227887245,33.28052561596746,-8.679965433536356,54.26077114071937,-29.660210958288264,75.24101666547128,-50.64045648304017,96.22126219022319,-71.62070200779208,117.2015077149751,-92.60094753254398,138.181753239727,-113.58119305729589


==> data/data_HCAS_GELU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.1821832242712671,3.2811570493753717,0.9849048185603806,0.780785246876859,0.6916919510895885,0.47843775520212173,1.676596769649969,0.2932128674707921,2.3682887207395575,-0.39847908361879636,3.059980671829146,-1.0901710347083848,3.7516726229187345,-1.7818629857979733,4.4433645740083225,-2.473554936887562,5.135056525097911,-3.1652468879771503
3,0.05391136228435455,2.149018441403926,0.5243241456804811,0.446162998215348,0.35162762587425134,0.12364198727796248,0.8759517715547325,0.1726965198062298,1.227579397428984,-0.17893110606802154,1.5792070233032351,-0.530558731942273,1.9308346491774864,-0.8821863578165242,2.2824622750517376,-1.2338139836907756,2.6340899009259893,-1.5854416095650272
5,0.15801606186793574,3.4038518738845926,0.6345291603322537,0.5000743604997026,0.4846332218012016,0.23486935967341266,1.1191623821334553,0.1498959385310521,1.6037956039346568,-0.3347372832701495,2.0884288257358588,-0.8193705050713512,2.5730620475370602,-1.3040037268725526,3.0576952693382617,-1.7886369486737541,3.5423284911394637,-2.273270170474956
7,0.1226948245092207,57.19066032123736,22.787554806442376,7.415600832837596,23.31878007337106,543.7655041102472,46.10633487981343,-0.5312252669286828,69.42511495318449,-23.85000534029974,92.74389502655555,-47.168785413670804,116.06267509992661,-70.48756548704186,139.38145517329767,-93.80634556041292,162.70023524666874,-117.12512563378398


==> data/data_HCAS_LeakyReLU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.111540749553837,3.9243753718024985,1.0513335316279995,0.7733491969066032,0.8158922424122795,0.665680151228538,1.867225774040279,0.23544128921571994,2.6831180164525588,-0.5804509531965596,3.499010258864838,-1.3963431956088392,4.314902501277118,-2.2122354380211187,5.130794743689398,-3.0281276804333985,5.9466869861016765,-3.844019922845678
50,0.0966686496133254,5.749925639500297,0.7583354579190389,0.5725758477096966,0.738384146588488,0.5452111479332098,1.4967196045075268,0.019951311330550836,2.2351037510960152,-0.7184328352579372,2.973487897684503,-1.4568169818464254,3.711872044272991,-2.1952011284349133,4.450256190861479,-2.9335852750234013,5.188640337449968,-3.6719694216118897
100,0.0408982748364069,19.16455978584176,0.8301110450128891,0.4926383105294468,1.9329013077046209,3.736107465326233,2.76301235271751,-1.1027902626917316,4.695913660422131,-3.0356915703963527,6.628814968126751,-4.968592878100973,8.561716275831373,-6.9014941858055945,10.494617583535994,-8.834395493510215,12.427518891240615,-10.767296801214835
150,0.0817965496728138,71.37306662700773,1.853736438061245,0.5205234979179061,7.424747563099409,55.126876375750605,9.278484001160654,-5.571011125038163,16.70323156426006,-12.995758688137572,24.12797912735947,-20.420506251236983,31.55272669045888,-27.84525381433639,38.97747425355829,-35.2700013774358,46.4022218166577,-42.694748940535206
200,0.03903926234384295,4.606632956573469,0.6484545409478487,0.4535990481856038,0.7054149590910053,0.49761026450936463,1.3538695000388539,-0.056960418143156555,2.0592844591298594,-0.7623753772341618,2.764699418220865,-1.4677903363251672,3.47011437731187,-2.1732052954161722,4.1755293364028745,-2.8786202545071773,4.88094429549388,-3.5840352135981832


==> data/data_HCAS_LeakyReLU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.11339976204640095,3.9243753718024985,1.0536139202855443,0.6748215348007138,0.9265367720071537,0.8584703898814363,1.980150692292698,0.12707714827839067,2.9066874642998517,-0.799459623728763,3.8332242363070055,-1.7259963957359166,4.759761008314159,-2.65253316774307,5.686297780321312,-3.579069939750224,6.612834552328466,-4.505606711757378
3,0.03903926234384295,2.189916716240333,0.5576348954546457,0.4015466983938132,0.46639837304836235,0.21752744238215938,1.024033268503008,0.09123652240628338,1.4904316415513703,-0.37516185064207896,1.9568300145997328,-0.8415602236904414,2.423228387648095,-1.3079585967388037,2.8896267606964576,-1.7743569697871662,3.35602513374482,-2.2407553428355285
5,0.0966686496133254,5.467355740630577,0.6429291427060612,0.5056513979773943,0.678717184799468,0.4606570169421152,1.3216463275055292,-0.0357880420934068,2.000363512304997,-0.7145052268928748,2.679080697104465,-1.3932224116923426,3.357797881903933,-2.0719395964918106,4.036515066703401,-2.7506567812912786,4.715232251502869,-3.4293739660907465
7,0.1896192742415229,71.37306662700773,1.997254169696168,0.7603361094586556,6.712607025928664,45.05909308454686,8.709861195624832,-4.715352856232496,15.422468221553496,-11.42795988216116,22.135075247482163,-18.140566908089824,28.847682273410825,-24.853173934018486,35.56028929933949,-31.565780959947148,42.27289632526816,-38.27838798587582


==> data/data_HCAS_ReLU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.111540749553837,5.147605591909578,1.3673833602447525,1.0930993456276026,1.0091571492401503,1.0183981518625072,2.3765405094849026,0.35822621100460217,3.385697658725053,-0.6509309382355482,4.394854807965204,-1.6600880874756987,5.404011957205354,-2.669245236715849,6.413169106445504,-3.678402385955999,7.422326255685655,-4.68755953519615
50,0.1003866745984533,2.5078078524687686,0.8223208974250021,0.6729625223081499,0.5517230080065901,0.30439827756383997,1.3740439054315923,0.270597889418412,1.9257669134381823,-0.2811251185881781,2.4774899214447728,-0.8328481265947684,3.029212929451363,-1.3845711346013583,3.580935937457953,-1.9362941426079483,4.132658945464543,-2.4880171506145388
100,0.06134741225461035,4.032198096371207,0.6903841250956065,0.4666121356335515,0.6423883119548149,0.4126627433361566,1.3327724370504215,0.0479958131407916,1.9751607490052363,-0.5943924988140233,2.6175490609600516,-1.2367808107688383,3.2599373729148664,-1.879169122723653,3.9023256848696812,-2.521557434678468,4.5447139968244965,-3.163945746633283
150,0.09480963712076144,21.915898274836408,0.8826414265884818,0.4666121356335515,2.206816870767113,4.870040701102352,3.089458297355595,-1.324175444178631,5.296275168122707,-3.530992314945744,7.50309203888982,-5.737809185712857,9.709908909656933,-7.94462605647997,11.916725780424047,-10.151442927247084,14.123542651191158,-12.358259798014195
200,0.06506543723973826,47.587001784651996,1.5765355443188578,0.47125966686496135,6.14425669152152,37.751890291306985,7.720792235840378,-4.567721147202663,13.865048927361899,-10.711977838724183,20.00930561888342,-16.856234530245704,26.15356231040494,-23.000491221767223,32.297819001926456,-29.144747913288743,38.44207569344798,-35.289004604810266


==> data/data_HCAS_ReLU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.1933372992266508,5.147605591909578,1.3841711282966485,0.9518143961927424,1.169875884656542,1.3686095855009268,2.5540470129531903,0.21429524364010644,3.7239228976097323,-0.9555806410164356,4.893798782266274,-2.125456525672978,6.063674666922816,-3.29533241032952,7.233550551579358,-4.465208294986062,8.4034264362359,-5.635084179642604
3,0.06134741225461035,2.6509518143961928,0.675386123779937,0.46289411064842356,0.5805394750889888,0.33702608213659874,1.255925598868926,0.09484664869094817,1.8364650739579147,-0.4856928263980407,2.4170045490469034,-1.0662323014870294,2.9975440241358924,-1.6467717765760184,3.5780834992248813,-2.2273112516650073,4.15862297431387,-2.807850726753996
5,0.06506543723973826,2.076516954193932,0.5288408575142663,0.446162998215348,0.33915049322754603,0.11502305705648774,0.8679913507418124,0.18969036428672031,1.2071418439693584,-0.14946012894082572,1.5462923371969044,-0.4886106221683718,1.8854428304244504,-0.8277611153959178,2.2245933236519964,-1.1669116086234639,2.563743816879543,-1.5060621018510099
7,0.1412849494348602,47.587001784651996,1.654039152180139,0.89418500892326,4.479148965653069,20.062775456510956,6.133188117833208,-2.82510981347293,10.612337083486278,-7.304258779125999,15.091486049139347,-11.783407744779067,19.570635014792416,-16.262556710432136,24.049783980445483,-20.741705676085203,28.528932946098553,-25.220854641738274


==> data/data_VCAS_GELU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.027956328721229863,0.0894202861009038,0.05023492246756787,0.043675719415364384,0.018789861529279195,0.0003530588962894863,0.06902478399684706,0.03144506093828867,0.08781464552612625,0.012655199409009478,0.10660450705540545,-0.006134662120269717,0.12539436858468464,-0.02492452364954891,0.14418423011396383,-0.04371438517882811,0.16297409164324303,-0.06250424670810731
50,0.020364058897757845,0.056868876381071506,0.03344960559806377,0.028632046903081687,0.011556134174042507,0.0001335442370484731,0.04500573977210628,0.021893471424021267,0.05656187394614878,0.010337337249978758,0.0681180081201913,-0.0012187969240637503,0.07967414229423381,-0.012774931098106256,0.0912302764682763,-0.02433106527214876,0.10278641064231882,-0.03588719944619127
100,0.017438660504037903,0.46479000065376164,0.08406474035389985,0.02287746409553308,0.14553155146423336,0.021179432471586802,0.2295962918181332,-0.0614668111103335,0.3751278432823666,-0.20699836257456686,0.5206593947466,-0.3525299140388002,0.6661909462108333,-0.49806146550303354,0.8117224976750667,-0.6435930169672669,0.9572540491393,-0.7891245684315003
150,0.0170550380970355,0.44712881448341113,0.07624149708952711,0.029386709888946864,0.1349967632518441,0.018224126088474443,0.21123826034137122,-0.05875526616231698,0.3462350235932153,-0.1937520294141611,0.4812317868450594,-0.3287487926660052,0.6162285500969035,-0.4637455559178493,0.7512253133487475,-0.5987423191696933,0.8862220766005917,-0.7337390824215375
200,0.01796413685575181,0.44712881448341113,0.10939144187809219,0.02950833422762994,0.16288485750308015,0.026531476803798727,0.27227629938117237,-0.05349341562498797,0.4351611568842525,-0.21637827312806812,0.5980460143873327,-0.3792631306311483,0.7609308718904129,-0.5421479881342284,0.923815729393493,-0.7050328456373085,1.0867005868965731,-0.8679177031403889


==> data/data_VCAS_GELU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.027492034592626308,0.0894202861009038,0.046109181785325526,0.03614796229892203,0.019136336948410153,0.00036619939180308764,0.06524551873373569,0.026972844836915373,0.08438185568214583,0.00783650788850522,0.10351819263055598,-0.011299829059904933,0.12265452957896614,-0.030436166008315085,0.1417908665273763,-0.049572502956725245,0.16092720347578643,-0.06870883990513539
3,0.0170550380970355,0.056839765484591576,0.029410104507697165,0.02287746409553308,0.01269798118727499,0.00016123872623238956,0.04210808569497215,0.016712123320422177,0.054806066882247144,0.004014142133147186,0.06750404806952214,-0.008683839054127802,0.08020202925679712,-0.021381820241402793,0.09290001044407212,-0.03407980142867778,0.1055979916313471,-0.046777782615952765
5,0.017438660504037903,0.44712881448341113,0.042056160956265375,0.025088782066700958,0.07229721454979884,0.005226887231659646,0.11435337550606423,-0.03024105359353347,0.18665059005586307,-0.1025382681433323,0.2589478046056619,-0.17483548269313115,0.33124501915546073,-0.24713269724293,0.4035422337052596,-0.3194299117927289,0.4758394482550584,-0.3917271263425277
7,0.021094791739906475,0.46479000065376164,0.17818751540789354,0.03537306970702843,0.19807660901676372,0.039234343039579886,0.3762641244246573,-0.019889093608870173,0.574340733441421,-0.2179657026256339,0.7724173424581847,-0.4160423116423976,0.9704939514749484,-0.6141189206591613,1.168570560491712,-0.812195529675925,1.3666471695084759,-1.0102721386926887


==> data/data_VCAS_LeakyReLU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.031162967979247384,0.09993524059045779,0.055150861851599585,0.049768654718863985,0.023274603088055866,0.0005417071489065397,0.07842546493965545,0.03187625876354372,0.10170006802771131,0.008601655675487853,0.12497467111576718,-0.014672947412568006,0.14824927420382306,-0.03794755050062388,0.17152387729187893,-0.06122215358867975,0.19479848037993477,-0.08449675667673559
50,0.01871189217126582,0.3000896763633089,0.05175669920672807,0.0337158455790293,0.05044115652116774,0.0025443102711929432,0.1021978557278958,0.0013155426855603267,0.15263901224906357,-0.049125613835607415,0.2030801687702313,-0.09956677035677516,0.25352132529139904,-0.1500079268779429,0.3039624818125668,-0.20044908339911063,0.35440363833373456,-0.25089023992027837
100,0.020423267500767863,0.5279584256925864,0.07585624818737143,0.033614697548887185,0.11118216258255767,0.012361473276534288,0.1870384107699291,-0.035325914395186245,0.29822057335248675,-0.14650807697774393,0.40940273593504445,-0.2576902395603016,0.5205848985176021,-0.36887240214285927,0.6317670611001598,-0.4800545647254169,0.7429492236827175,-0.5912367273079746
150,0.018199737755229168,0.6213952754001824,0.1029917096416475,0.03193835397616607,0.15404213238381895,0.023728978549354,0.2570338420254664,-0.05105042274217145,0.4110759744092854,-0.2050925551259904,0.5651181067931044,-0.35913468750980937,0.7191602391769233,-0.5131768198936283,0.8732023715607422,-0.6672189522774472,1.0272445039445612,-0.8212610846612662
200,0.01841708266877844,0.6485360056149492,0.10337331863782173,0.029360806125129982,0.14262065886121358,0.020340652334006663,0.24599397749903532,-0.03924734022339185,0.3886146363602489,-0.18186799908460544,0.5312352952214625,-0.32448865794581905,0.6738559540826761,-0.4671093168070326,0.8164766129438896,-0.6097299756682462,0.9590972718051033,-0.7523506345294598


==> data/data_VCAS_LeakyReLU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.024800263478283395,0.09993524059045779,0.048889530315421495,0.03675003978078015,0.02430416453117096,0.0005906924135582287,0.07319369484659245,0.024585365784250534,0.09749785937776342,0.00028120125307957294,0.12180202390893438,-0.02402296327809139,0.14610618844010534,-0.04832712780926235,0.1704103529712763,-0.0726312923404333,0.19471451750244728,-0.09693545687160428
3,0.018199737755229168,0.06901823501621453,0.030598161079471515,0.0225551472628973,0.015054159652775194,0.00022662772285124457,0.04565232073224671,0.01554400142669632,0.0607064803850219,0.0004898417739211264,0.0757606400377971,-0.01456431787885407,0.0908147996905723,-0.029618477531629262,0.10586895934334749,-0.044672637184404465,0.12092311899612268,-0.05972679683717966
5,0.01871189217126582,0.5097283435283146,0.06032007418931939,0.03481502862365902,0.08339792172506054,0.0069552133480593244,0.14371799591437992,-0.02307784753574115,0.22711591763944047,-0.10647576926080168,0.310513839364501,-0.1898736909858622,0.39391176108956155,-0.27327161271092276,0.4773096828146221,-0.3566695344359833,0.5607076045396826,-0.4400674561610438
7,0.031162967979247384,0.6485360056149492,0.1762379515848916,0.12255120002269662,0.17276647273187,0.029848254100211986,0.3490044243167616,0.003471478853021598,0.5217708970486317,-0.16929499387884842,0.6945373697805016,-0.34206146661071835,0.8673038425123717,-0.5148279393425884,1.0400703152442416,-0.6875944120744585,1.2128367879761115,-0.8603608848063283


==> data/data_VCAS_ReLU_layer_size-no-one-hot.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.24705825756482416,0.7476218494547258,0.4559938636861714,0.4422584134808121,0.10259125068130412,0.010524964716354184,0.5585851143674755,0.3534026130048673,0.6611763650487796,0.25081136232356316,0.7637676157300837,0.14822011164225907,0.8663588664113879,0.04562886096095492,0.968950117092692,-0.05696238972034923,1.071541367773996,-0.15955364040165326
50,0.2747084284679897,0.6779362841420858,0.4419368179394206,0.4205584604776407,0.09090669174959513,0.008264026604855909,0.5328435096890157,0.35103012618982543,0.6237502014386108,0.26012343444023034,0.714656893188206,0.1692167426906352,0.8055635849378011,0.07831005094104004,0.8964702766873962,-0.012596640808555104,0.9873769684369913,-0.1035033325581502
100,0.2894592650978854,0.6431544370063637,0.44194605109455737,0.44469928813990006,0.08652052702849046,0.007485801597287747,0.5284665781230479,0.3554255240660669,0.6149871051515383,0.2689049970375764,0.7015076321800288,0.18238447000908597,0.7880281592085192,0.09586394298059553,0.8745486862370097,0.009343415952105083,0.9610692132655001,-0.07717711107638542
150,0.29594655436768297,0.6753959883704436,0.4562197239481119,0.4555158364510363,0.09653974792945703,0.009319922930283104,0.5527594718775689,0.35967997601865487,0.649299219807026,0.2631402280891978,0.745838967736483,0.16660048015974077,0.84237871566594,0.07006073223028375,0.9389184635953971,-0.02647901569917327,1.035458211524854,-0.12301876362863035
200,0.26469551359145815,0.6634432516377963,0.4253465080698448,0.40645003719040373,0.09187595943215517,0.008441191921579022,0.517222467502,0.33347054863768966,0.6090984269341552,0.24159458920553448,0.7009743863663103,0.1497186297733793,0.7928503457984655,0.057842670341224145,0.8847263052306207,-0.03403328909093101,0.9766022646627759,-0.12590924852308621


==> data/data_VCAS_ReLU_layer_size.csv <==
layer_size,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
25,0.03316397205847343,0.11961544012344993,0.06073334788878157,0.05246918377240213,0.023861868357637647,0.0005693887615172288,0.08459521624641922,0.03687147953114392,0.10845708460405687,0.013009611173506276,0.1323189529616945,-0.010852257184131367,0.15618082131933214,-0.03471412554176902,0.1800426896769698,-0.05857599389940667,0.20390455803460744,-0.0824378622570443
50,0.0217167287740242,0.07373123981581191,0.03809874871115069,0.03066586241647578,0.017242891319524174,0.0002973173010569221,0.05534164003067486,0.020855857391626514,0.07258453135019904,0.00361296607210234,0.08982742266972321,-0.013629925247421834,0.10707031398924738,-0.03087281656694601,0.12431320530877155,-0.048115707886470176,0.14155609662829574,-0.06535859920599435
100,0.01691219734227383,0.2748011886127054,0.03564979851221505,0.02323185225479929,0.04109516704965159,0.0016888127548387699,0.07674496556186663,-0.005445368537436539,0.11784013261151824,-0.04654053558708813,0.15893529966116982,-0.08763570263673973,0.20003046671082142,-0.1287308696863913,0.24112563376047302,-0.1698260367360429,0.2822208008101246,-0.21092120378569448
150,0.017685363016579643,0.05716097215592092,0.025615628987928983,0.022433522924214223,0.007977996178419142,6.364842302287042e-05,0.033593625166348125,0.01763763280950984,0.041571621344767266,0.0096596366310907,0.04954961752318641,0.001681640452671558,0.05752761370160555,-0.0062963557257475836,0.06550560988002468,-0.014274351904166725,0.07348360605844384,-0.022252348082585867
200,0.017506010289961797,0.4607270569747118,0.08125278139950771,0.02450607073207737,0.1283721653658461,0.01647941284071614,0.20962494676535381,-0.0471193839663384,0.33799711213119993,-0.17549154933218453,0.46636927749704604,-0.30386371469803064,0.5947414428628922,-0.43223588006387675,0.7231136082287383,-0.5606080454297228,0.8514857735945844,-0.6889802107955689


==> data/data_VCAS_ReLU_n_hidden_layers-no-one-hot.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.3136652222234557,0.6779362841420858,0.45934086187167444,0.4548012626234592,0.08928571550205724,0.007971938992714304,0.5486265773737317,0.3700551463696172,0.637912292875789,0.28076943086755995,0.7271980083778462,0.19148371536550268,0.8164837238799034,0.10219799986344547,0.9057694393819606,0.012912284361388249,0.995055154884018,-0.07637343114066908
3,0.26469551359145815,0.7476218494547258,0.422172700804538,0.3900961276340119,0.10148986748821157,0.010300193202774744,0.5236625682927496,0.3206828333163264,0.6251524357809611,0.21919296582811487,0.7266423032691727,0.11770309833990328,0.8281321707573843,0.01621323085169174,0.9296220382455957,-0.0852766366365198,1.0311119057338074,-0.18676650412473145
5,0.24705825756482416,0.6634432516377963,0.4418821000469146,0.43878632231929965,0.09895508917276988,0.009792109673190838,0.5408371892196845,0.3429270108741447,0.6397922783924543,0.24397192170137483,0.7387473675652243,0.14501683252860492,0.837702456737994,0.04606174335583507,0.936657545910764,-0.05289334581693478,1.035612635083534,-0.15184843498970474
7,0.2983000963373311,0.6753959883704436,0.4539184643528705,0.4469309590683527,0.08277656264826758,0.0068519593238625665,0.536695027001138,0.37114190170460293,0.6194715896494056,0.2883653390563353,0.7022481522976732,0.20558877640806775,0.7850247149459408,0.12281221375980017,0.8678012775942083,0.040035651111532566,0.9505778402424759,-0.04274091153673498


==> data/data_VCAS_ReLU_n_hidden_layers.csv <==
n_hidden_layers,in_lut_min,in_lut_max,in_lut_mean,in_lut_median,in_lut_sigma,in_lut_var,+1sigma,-1sigma,+2sigma,-2sigma,+3sigma,-3sigma,+4sigma,-4sigma,+5sigma,-5sigma,+6sigma,-6sigma
2,0.025187339720461385,0.11961544012344993,0.05412444215378537,0.04264080237525179,0.025599422679093133,0.0006553304415028679,0.0797238648328785,0.028525019474692236,0.10532328751197163,0.002925596795599103,0.13092271019106477,-0.022673825883494036,0.1565221328701579,-0.04827324856258716,0.18212155554925102,-0.07387267124168029,0.20772097822834418,-0.09947209392077344
3,0.01764663072211059,0.07385779820474582,0.033055921840258205,0.023955060670315397,0.016990263056938886,0.0002886690387439823,0.05004618489719709,0.01606565878331932,0.06703644795413598,-0.000924604273619567,0.08402671101107487,-0.01791486733055845,0.10101697406801374,-0.03490513038749734,0.11800723712495265,-0.05189539344443623,0.13499750018189152,-0.0688856565013751
5,0.017506010289961797,0.048528357837060394,0.02568809858001446,0.021068887976089593,0.009322565430066201,8.69102261978654e-05,0.03501066401008066,0.016365533149948257,0.044333229440146865,0.007042967719882057,0.05365579487021306,-0.002279597710184142,0.06297836030027926,-0.011602163140250345,0.07230092573034547,-0.020924728570316548,0.08162349116041166,-0.030247294000382743
7,0.01691219734227383,0.4607270569747118,0.08094825318859572,0.030689545857679787,0.11864605706238744,0.014076886856451296,0.19959431025098318,-0.03769780387379172,0.3182403673133706,-0.15634386093617916,0.43688642437575803,-0.2749899179985666,0.5555324814381455,-0.39363597506095405,0.674178538500533,-0.5122820321233414,0.7928245955629203,-0.630928089185729


==> data/matrix_HCAS_GELU_mean.dat <==
2 25 0.0200825633923
3 25 0.0122602533109
5 25 0.00561958529882
7 25 0.00778017383832

2 50 0.0100584969264
3 50 0.0058731884956
5 50 0.00456047503664
7 50 0.0312607942661

2 100 0.00682489961333
3 100 0.00472985892751
5 100 0.00840496204473
7 100 0.155969360614

2 150 0.00587379095336
3 150 0.00421151941983
5 150 0.00975970223154
7 150 0.515985882425

2 200 0.00596323233099
3 200 0.0035459164092
5 200 0.00900567618481
7 200 0.443507427037


==> data/matrix_HCAS_GELU_median.dat <==
2 25 0.0207279892921
3 25 0.0125297441999
5 25 0.0054747917906
7 25 0.00726873884593

2 50 0.0095739143367
3 50 0.00602320047591
5 50 0.00431290898275
7 50 0.0144259369423

2 100 0.00655301903629
3 100 0.00453599048186
5 100 0.00643218322427
7 100 0.072743158834

2 150 0.00552126710291
3 150 0.00407123735872
5 150 0.00557703747769
7 150 0.531696162998

2 200 0.00574434860202
3 200 0.00364366448543
5 200 0.00711072278406
7 200 0.51751189768


==> data/matrix_HCAS_LeakyReLU_mean.dat <==
2 25 0.0252686273052
3 25 0.0142455751747
5 25 0.00680605129222
7 25 0.00792876639055

2 50 0.0117024836407
3 50 0.00629655033972
5 50 0.00481057165137
7 50 0.0107685547437

2 100 0.0061031943468
3 100 0.00397212605315
5 100 0.00699806662701
7 100 0.0322801615234

2 150 0.0045087249653
3 150 0.00368097752188
5 150 0.0138142151676
7 150 0.120942735611

2 200 0.00381213749256
3 200 0.00236154554701
5 200 0.00658541092063
7 200 0.0122475123033


==> data/matrix_HCAS_LeakyReLU_median.dat <==
2 25 0.0256822575848
3 25 0.0149092801904
5 25 0.00593024985128
7 25 0.00916493158834

2 50 0.0133291195717
3 50 0.00706424747174
5 50 0.00436867935753
7 50 0.00764054134444

2 100 0.00658090422368
3 100 0.00334622248662
5 100 0.0052238251041
7 100 0.00925788221297

2 150 0.00476836704343
3 150 0.00294653480071
5 150 0.00607897085068
7 150 0.0148535098156

2 200 0.00382027067222
3 200 0.00228658536585
5 200 0.00529818560381
7 200 0.0106149613325


==> data/matrix_HCAS_ReLU_mean.dat <==
2 25 0.0311407125989
3 25 0.0181664845788
5 25 0.0101456919644
7 25 0.00954150078555

2 50 0.0163874949627
3 50 0.00940228152282
5 50 0.00536104957888
7 50 0.00888850910578

2 100 0.00869837942085
3 100 0.00437325232943
5 100 0.00485698767001
7 100 0.0148090949851

2 150 0.00585588935158
3 150 0.00378942527386
5 150 0.00444806833364
7 150 0.0207057323077

2 200 0.00521819173292
3 200 0.00271105988499
5 200 0.00358059084728
7 200 0.0465502361509


==> data/matrix_HCAS_ReLU_median.dat <==
2 25 0.0323282272457
3 25 0.0205234979179
5 25 0.010261748959
7 25 0.00894185008923

2 50 0.0168984235574
3 50 0.0102989292088
5 50 0.00440585960738
7 50 0.00672962522308

2 100 0.00829119571684
3 100 0.00468471148126
5 100 0.00446162998215
7 100 0.0111540749554

2 150 0.00621839678763
3 150 0.00371802498513
5 150 0.00392251635931
7 150 0.0140541344438

2 200 0.00492638310529
3 200 0.00220292980369
5 200 0.00356000892326
7 200 0.0130688578227


==> data/matrix_VCAS_GELU_mean.dat <==
2 25 0.0784682672726
3 25 0.0514021645678
5 25 0.0352853052882
7 25 0.0332027043529

2 50 0.0518818467657
3 50 0.0291838895858
5 50 0.0234310953715
7 50 0.0282684690752

2 100 0.0355543343781
3 100 0.0212486415943
5 100 0.0193973022375
7 100 0.447263884109

2 150 0.030490796146
3 150 0.0197118126978
5 150 0.0300574323449
7 150 0.441421845261

2 200 0.0300323303643
3 200 0.0203480232344
5 200 0.196930691807
7 200 0.441421845261


==> data/matrix_VCAS_GELU_median.dat <==
2 25 0.0785905392053
3 25 0.0515919096378
5 25 0.0354016871985
7 25 0.0325939659032

2 50 0.052947416593
3 50 0.0286320469031
5 50 0.024041529901
7 50 0.0277634073564

2 100 0.0352220877694
3 100 0.0213894778911
5 100 0.0197954096063
7 100 0.447128814483

2 150 0.0302000880728
3 150 0.0199098795722
5 150 0.0318642198711
7 150 0.447128814483

2 200 0.0295083342276
3 200 0.0198430231913
5 200 0.112553827404
7 200 0.447128814483


==> data/matrix_VCAS_LeakyReLU_mean.dat <==
2 25 0.0889422259721
3 25 0.0590482463769
5 25 0.0372524987881
7 25 0.0326436764595

2 50 0.0593406984998
3 50 0.0312723394265
5 50 0.0217120414263
7 50 0.0916167333928

2 100 0.0359787490456
3 100 0.0220662240001
5 100 0.0315499208702
7 100 0.304170437446

2 150 0.0301904666748
3 150 0.0206091167269
5 150 0.0587616602915
7 150 0.321084923639

2 200 0.0266895935535
3 200 0.020565231091
5 200 0.145641952146
7 200 0.260309667161


==> data/matrix_VCAS_LeakyReLU_median.dat <==
2 25 0.0875761848197
3 25 0.0581640645719
5 25 0.0369383971491
7 25 0.0321714878505

2 50 0.0582351148955
3 50 0.0319864609661
5 50 0.0211890320997
7 50 0.0707340509909

2 100 0.0367500397808
3 100 0.0220584117539
5 100 0.0255552965179
7 100 0.206971072897

2 150 0.0310852566878
3 150 0.0200892322988
5 150 0.0417539068427
7 150 0.286495874517

2 200 0.0267279969113
3 200 0.0206559079701
5 200 0.0859420273766
7 200 0.146245126083


==> data/matrix_VCAS_ReLU_mean-no-one-hot.dat <==
2 25 0.525904808191
3 25 0.456253172697
5 25 0.39329041532
7 25 0.448527058537

2 50 0.460049546088
3 50 0.42309854244
5 50 0.413962145144
7 50 0.47268705381

2 100 0.445561233825
3 100 0.408763284416
5 100 0.457567653024
7 100 0.455892033112

2 150 0.480934459777
3 150 0.416207664307
5 150 0.483149042445
7 150 0.444587729264

2 200 0.384254261478
3 200 0.406540840162
5 200 0.461441244302
7 200 0.449149686338


==> data/matrix_VCAS_ReLU_mean.dat <==
2 25 0.09559330104
3 25 0.0644691229191
5 25 0.0425158228824
7 25 0.0385059860309

2 50 0.066442989722
3 50 0.0356029279202
5 50 0.025861769567
7 50 0.0244873076354

2 100 0.0431867797058
3 100 0.0235702869849
5 100 0.0201731604936
7 100 0.0565511509563

2 150 0.0324307996026
3 150 0.0210310054347
5 150 0.019125064057
7 150 0.0298756468574

2 200 0.0295759855388
3 200 0.0206062659423
5 200 0.0195076996539
7 200 0.255321174463


==> data/matrix_VCAS_ReLU_median-no-one-hot.dat <==
2 25 0.521595967894
3 25 0.397372618241
5 25 0.382274917879
7 25 0.427926971122

2 50 0.427130368709
3 50 0.407247133008
5 50 0.417850406997
7 50 0.466055337841

2 100 0.415917246109
3 100 0.378211234092
5 100 0.474889754815
7 100 0.467044614916

2 150 0.465743505865
3 150 0.383098410866
5 150 0.491309533942
7 150 0.435936661597

2 200 0.361451498903
3 200 0.397829264592
5 200 0.476787883946
7 200 0.437117133119


==> data/matrix_VCAS_ReLU_median.dat <==
2 25 0.0940053756477
3 25 0.0617743091405
5 25 0.0420899156647
7 25 0.037787423846

2 50 0.0653813465763
3 50 0.0350359507236
5 50 0.0259790080832
7 50 0.0236886219568

2 100 0.0422872776748
3 100 0.0230272125206
5 100 0.0194406513933
7 100 0.0215701874816

2 150 0.0321751883882
3 150 0.0213358200947
5 150 0.0189465062607
7 150 0.0250304369225

2 200 0.0297937690346
3 200 0.0207326324515
5 200 0.0185392004125
7 200 0.318740879716

